Classical Cepheid Pulsation properties in the Rubin-LSST filters

Homogeneous multi-wavelength observations of classical Cepheids from the forthcoming Rubin-LSST have the potential to significantly contribute to our understanding of the evolutionary and pulsation properties of these pulsating stars. Updated pulsation models for Classical Cepheid stars have been computed under various assumptions about chemical compositions, including relatively low metallicity ($Z$ = $0.004$ with $Y$ =$0.25$ and $Z$=$0.008$ with $Y$ =$0.25$), solar metallicity ($Z$=$0.02$ with $Y$=$0.28$), and supersolar metallicity environments ($Z$ = $0.03$ with $Y$ = $0.28$). From the predicted periods, intensity-weighted mean magnitudes, and colors, we have derived the first theoretical pulsation relations in the Rubin-LSST filters (ugrizy), including period-luminosity-color, period-Wesenheit, and period-age-color relations. We find that the coefficients of these relations are almost insensitive to the efficiency of superadiabatic convection but are significantly affected by the assumption of the mass-luminosity relation and the adopted chemical composition. Metal-dependent versions of these relations are also derived, representing valuable tools for individual distance determinations and correction for metallicity effects on the cosmic distance scale.

==> Table_2_papercep_lsst.txt <==
Z Y M logL T_eff alfa ML u_lsst.m u_lsst.amp g_lsst.m g_lsst.amp r_lsst.m r_lsst.amp i_lsst.m i_lsst.amp z_lsst.m z_lsst.amp y_lsst.m y_lsst.amp
0.004 0.25 3.0 2.49 6100 1.5 A -0.361 0.642 -1.451 0.647 -1.669 0.471 -1.706 0.368 -1.688 0.319 -1.687 0.313
0.004 0.25 3.0 2.49 6200 1.5 A -0.384 0.796 -1.473 0.813 -1.668 0.594 -1.692 0.465 -1.668 0.406 -1.667 0.402
0.004 0.25 3.0 2.49 6300 1.5 A -0.407 0.852 -1.496 0.878 -1.666 0.644 -1.676 0.506 -1.646 0.449 -1.645 0.446
0.004 0.25 3.0 2.49 6400 1.5 A -0.431 1.081 -1.519 1.112 -1.662 0.819 -1.657 0.648 -1.621 0.58 -1.62 0.584
0.004 0.25 3.0 2.49 6500 1.5 A -0.457 1.265 -1.541 1.345 -1.654 0.959 -1.634 0.748 -1.593 0.674 -1.591 0.677
0.004 0.25 3.0 2.49 6600 1.5 A -0.48 1.566 -1.553 1.49 -1.645 1.066 -1.613 0.822 -1.567 0.734 -1.565 0.731
0.004 0.25 3.0 2.49 6600 1.5 A -0.475 0.584 -1.559 0.613 -1.668 0.455 -1.64 0.361 -1.59 0.322 -1.586 0.325
0.004 0.25 3.0 2.49 6700 1.5 A -0.503 1.668 -1.566 1.549 -1.635 1.106 -1.592 0.856 -1.541 0.77 -1.537 0.763
0.004 0.25 3.0 2.49 6700 1.5 A -0.489 0.646 -1.572 0.677 -1.661 0.495 -1.621 0.386 -1.566 0.343 -1.562 0.348
0.004 0.25 3.0 2.49 6800 1.5 A -0.506 0.565 -1.59 0.594 -1.657 0.427 -1.604 0.329 -1.542 0.291 -1.539 0.298
0.004 0.25 3.0 2.49 6200 1.7 A -0.387 0.552 -1.473 0.563 -1.669 0.41 -1.693 0.319 -1.668 0.277 -1.666 0.273
0.004 0.25 3.0 2.49 6300 1.7 A -0.409 0.662 -1.496 0.682 -1.669 0.499 -1.679 0.39 -1.649 0.341 -1.646 0.34
0.004 0.25 3.0 2.49 6400 1.7 A -0.431 0.839 -1.518 0.87 -1.665 0.652 -1.661 0.522 -1.625 0.468 -1.623 0.47
0.004 0.25 3.0 2.49 6500 1.7 A -0.456 1.123 -1.541 1.138 -1.659 0.813 -1.64 0.64 -1.597 0.573 -1.595 0.579
0.004 0.25 3.0 2.49 6600 1.7 A -0.477 1.33 -1.556 1.301 -1.651 0.929 -1.62 0.712 -1.573 0.635 -1.57 0.639
0.004 0.25 3.0 2.49 6700 1.7 A -0.5 1.466 -1.57 1.39 -1.643 0.996 -1.599 0.767 -1.547 0.686 -1.544 0.684
0.004 0.25 3.0 2.49 6800 1.7 A -0.502 0.127 -1.587 0.135 -1.66 0.098 -1.608 0.075 -1.547 0.067 -1.543 0.069
0.004 0.25 3.0 2.49 6300 1.9 A -0.411 0.445 -1.494 0.457 -1.67 0.333 -1.681 0.259 -1.649 0.225 -1.646 0.223
0.004 0.25 3.0 2.49 6400 1.9 A -0.431 0.614 -1.516 0.635 -1.667 0.478 -1.665 0.385 -1.628 0.346 -1.624 0.347
0.004 0.25 3.0 2.49 6500 1.9 A -0.454 0.864 -1.54 0.892 -1.663 0.64 -1.645 0.506 -1.602 0.455 -1.599 0.46
0.004 0.25 3.0 2.49 6600 1.9 A -0.474 1.067 -1.557 1.08 -1.657 0.771 -1.627 0.591 -1.579 0.526 -1.576 0.533
0.004 0.25 3.0 2.49 6700 1.9 A -0.495 1.201 -1.573 1.179 -1.65 0.845 -1.607 0.649 -1.554 0.579 -1.55 0.583
0.004 0.25 3.0 2.69 6100 1.5 B -0.845 0.601 -1.959 0.591 -2.174 0.431 -2.209 0.34 -2.193 0.298 -2.194 0.29
0.004 0.25 3.0 2.69 6200 1.5 B -0.874 0.687 -1.985 0.687 -2.174 0.52 -2.194 0.426 -2.172 0.384 -2.172 0.377
0.004 0.25 3.0 2.69 6300 1.5 B -0.896 0.871 -2.007 0.885 -2.172 0.656 -2.179 0.524 -2.151 0.471 -2.151 0.468
0.004 0.25 3.0 2.69 6400 1.5 B -0.921 1.098 -2.031 1.112 -2.168 0.807 -2.16 0.633 -2.127 0.57 -2.127 0.57
0.004 0.25 3.0 2.69 6500 1.5 B -0.95 1.329 -2.054 1.315 -2.161 0.946 -2.137 0.733 -2.098 0.659 -2.097 0.66
0.004 0.25 3.0 2.69 6600 1.5 B -0.97 1.276 -2.07 1.256 -2.157 0.902 -2.122 0.697 -2.077 0.629 -2.076 0.631
0.004 0.25 3.0 2.69 6200 1.7 B -0.876 0.557 -1.985 0.557 -2.175 0.405 -2.195 0.325 -2.173 0.294 -2.172 0.288
0.004 0.25 3.0 2.69 6300 1.7 B -0.897 0.702 -2.006 0.713 -2.174 0.532 -2.181 0.427 -2.153 0.383 -2.152 0.38
0.004 0.25 3.0 2.69 6400 1.7 B -0.921 0.9 -2.03 0.92 -2.171 0.675 -2.163 0.532 -2.13 0.478 -2.129 0.478
0.004 0.25 3.0 2.69 6500 1.7 B -0.948 1.112 -2.054 1.12 -2.165 0.808 -2.142 0.628 -2.102 0.564 -2.101 0.567
0.004 0.25 3.0 2.69 6600 1.7 B -0.965 1.003 -2.07 1.012 -2.163 0.726 -2.129 0.561 -2.084 0.504 -2.082 0.509
0.004 0.25 3.0 2.69 6200 1.9 B -0.877 0.397 -1.985 0.396 -2.176 0.287 -2.196 0.229 -2.173 0.206 -2.172 0.202
0.004 0.25 3.0 2.69 6300 1.9 B -0.898 0.525 -2.005 0.532 -2.175 0.399 -2.182 0.323 -2.154 0.29 -2.152 0.287
0.004 0.25 3.0 2.69 6400 1.9 B -0.921 0.702 -2.028 0.721 -2.173 0.532 -2.166 0.421 -2.132 0.379 -2.13 0.379
0.004 0.25 3.0 2.69 6500 1.9 B -0.946 0.865 -2.053 0.885 -2.169 0.644 -2.147 0.503 -2.106 0.452 -2.104 0.455
0.004 0.25 3.0 2.89 6200 1.5 C -1.362 0.723 -2.497 0.71 -2.682 0.532 -2.699 0.431 -2.68 0.39 -2.681 0.382
0.004 0.25 3.0 2.89 6300 1.5 C -1.387 0.797 -2.518 0.795 -2.678 0.584 -2.682 0.462 -2.657 0.414 -2.658 0.409
0.004 0.25 3.0 2.89 6400 1.5 C -1.412 0.71 -2.54 0.719 -2.677 0.522 -2.667 0.407 -2.637 0.368 -2.636 0.366
0.004 0.25 3.0 2.89 6200 1.7 C -1.352 0.561 -2.484 0.552 -2.675 0.412 -2.694 0.332 -2.675 0.273 -2.676 0.266
0.004 0.25 3.0 2.89 6300 1.7 C -1.387 0.65 -2.517 0.65 -2.68 0.478 -2.684 0.377 -2.659 0.34 -2.658 0.336
0.004 0.25 3.0 2.89 6400 1.7 C -1.412 0.479 -2.538 0.483 -2.68 0.351 -2.671 0.275 -2.64 0.248 -2.638 0.246
0.004 0.25 3.0 2.89 6300 1.9 C -1.388 0.455 -2.517 0.455 -2.681 0.336 -2.686 0.267 -2.66 0.242 -2.659 0.238
0.004 0.25 4.0 2.91 6000 1.5 A -1.355 0.645 -2.488 0.607 -2.723 0.441 -2.768 0.348 -2.76 0.306 -2.762 0.297
0.004 0.25 4.0 2.91 6100 1.5 A -1.387 0.748 -2.514 0.726 -2.723 0.547 -2.754 0.445 -2.74 0.4 -2.741 0.391
0.004 0.25 4.0 2.91 6200 1.5 A -1.413 0.908 -2.537 0.906 -2.722 0.672 -2.74 0.538 -2.72 0.484 -2.721 0.478
0.004 0.25 4.0 2.91 6300 1.5 A -1.44 1.122 -2.562 1.126 -2.718 0.823 -2.721 0.648 -2.696 0.584 -2.697 0.582
0.004 0.25 4.0 2.91 6400 1.5 A -1.468 1.295 -2.585 1.279 -2.714 0.921 -2.702 0.715 -2.671 0.647 -2.671 0.646
0.004 0.25 4.0 2.91 6500 1.5 A -1.492 1.238 -2.605 1.221 -2.71 0.876 -2.685 0.677 -2.649 0.612 -2.648 0.612
0.004 0.25 4.0 2.91 6100 1.7 A -1.389 0.562 -2.513 0.55 -2.724 0.416 -2.755 0.34 -2.74 0.306 -2.741 0.299
0.004 0.25 4.0 2.91 6200 1.7 A -1.414 0.728 -2.536 0.725 -2.723 0.541 -2.742 0.434 -2.721 0.39 -2.721 0.384
0.004 0.25 4.0 2.91 6300 1.7 A -1.44 0.914 -2.561 0.924 -2.721 0.677 -2.725 0.534 -2.698 0.482 -2.698 0.479
0.004 0.25 4.0 2.91 6400 1.7 A -1.466 1.068 -2.584 1.074 -2.717 0.776 -2.706 0.604 -2.675 0.547 -2.675 0.548
0.004 0.25 4.0 2.91 6500 1.7 A -1.488 0.812 -2.604 0.826 -2.718 0.598 -2.695 0.464 -2.657 0.418 -2.656 0.42
0.004 0.25 4.0 2.91 6200 1.9 A -1.415 0.534 -2.535 0.534 -2.724 0.399 -2.743 0.323 -2.722 0.291 -2.722 0.285
0.004 0.25 4.0 2.91 6300 1.9 A -1.441 0.703 -2.56 0.712 -2.723 0.526 -2.728 0.418 -2.701 0.376 -2.7 0.373
0.004 0.25 4.0 2.91 6400 1.9 A -1.465 0.797 -2.582 0.812 -2.72 0.59 -2.711 0.462 -2.679 0.418 -2.678 0.417
0.004 0.25 4.0 3.11 5600 1.5 B -1.647 0.684 -2.877 0.552 -3.219 0.38 -3.319 0.295 -3.341 0.253 -3.355 0.235
0.004 0.25 4.0 3.11 5700 1.5 B -1.697 0.787 -2.907 0.661 -3.222 0.464 -3.309 0.362 -3.324 0.313 -3.336 0.294
0.004 0.25 4.0 3.11 5800 1.5 B -1.747 0.747 -2.936 0.647 -3.224 0.461 -3.297 0.366 -3.305 0.321 -3.315 0.305
0.004 0.25 4.0 3.11 5900 1.5 B -1.785 0.626 -2.957 0.561 -3.22 0.407 -3.28 0.325 -3.281 0.288 -3.288 0.277
0.004 0.25 4.0 3.11 6000 1.5 B -1.825 1.555 -2.999 1.467 -3.221 1.07 -3.262 0.853 -3.258 0.772 -3.266 0.755
0.004 0.25 4.0 3.11 6100 1.5 B -1.868 0.726 -3.021 0.691 -3.229 0.517 -3.259 0.419 -3.247 0.378 -3.25 0.368
0.004 0.25 4.0 3.11 6200 1.5 B -1.901 0.817 -3.047 0.796 -3.228 0.58 -3.243 0.458 -3.226 0.411 -3.228 0.403
0.004 0.25 4.0 3.11 6300 1.5 B -1.93 0.677 -3.07 0.675 -3.228 0.491 -3.23 0.385 -3.206 0.348 -3.206 0.344
0.004 0.25 4.0 3.11 5700 1.7 B -1.707 0.346 -2.911 0.281 -3.224 0.192 -3.309 0.147 -3.323 0.127 -3.334 0.118
0.004 0.25 4.0 3.11 5800 1.7 B -1.753 0.56 -2.939 0.482 -3.225 0.34 -3.297 0.266 -3.304 0.232 -3.313 0.22
0.004 0.25 4.0 3.11 5900 1.7 B -1.812 0.537 -2.98 0.485 -3.236 0.351 -3.291 0.281 -3.291 0.249 -3.296 0.24
0.004 0.25 4.0 3.11 6000 1.7 B -1.828 1.295 -2.998 1.232 -3.224 0.905 -3.266 0.724 -3.262 0.654 -3.268 0.64
0.004 0.25 4.0 3.11 6100 1.7 B -1.871 0.567 -3.021 0.545 -3.229 0.407 -3.259 0.33 -3.247 0.297 -3.249 0.29
0.004 0.25 4.0 3.11 6200 1.7 B -1.902 0.651 -3.046 0.638 -3.229 0.468 -3.245 0.372 -3.227 0.335 -3.228 0.328
0.004 0.25 4.0 3.11 6300 1.7 B -1.929 0.344 -3.068 0.341 -3.23 0.25 -3.233 0.196 -3.209 0.176 -3.208 0.173
0.004 0.25 4.0 3.11 6200 1.9 B -1.902 0.422 -3.045 0.416 -3.23 0.307 -3.246 0.244 -3.227 0.22 -3.228 0.216
0.004 0.25 4.0 3.31 5900 1.5 C -2.261 1.055 -3.474 0.941 -3.731 0.664 -3.787 0.525 -3.792 0.476 -3.801 0.461
0.004 0.25 4.0 3.31 6000 1.5 C -2.307 1.153 -3.505 1.06 -3.731 0.744 -3.772 0.571 -3.77 0.518 -3.777 0.507
0.004 0.25 4.0 3.31 6100 1.5 C -2.352 0.907 -3.532 0.851 -3.733 0.6 -3.759 0.459 -3.75 0.415 -3.755 0.405
0.004 0.25 4.0 3.31 6000 1.7 C -2.311 0.837 -3.504 0.754 -3.733 0.525 -3.774 0.404 -3.772 0.367 -3.778 0.357
0.004 0.25 5.0 3.24 6000 1.5 A -2.142 0.669 -3.308 0.614 -3.54 0.454 -3.584 0.37 -3.578 0.335 -3.583 0.325
0.004 0.25 5.0 3.24 6100 1.5 A -2.178 0.864 -3.335 0.816 -3.541 0.596 -3.569 0.472 -3.558 0.423 -3.561 0.412
0.004 0.25 5.0 3.24 6200 1.5 A -2.216 0.941 -3.365 0.92 -3.539 0.667 -3.551 0.524 -3.533 0.474 -3.535 0.467
0.004 0.25 5.0 3.24 6100 1.7 A -2.18 0.675 -3.334 0.643 -3.541 0.472 -3.57 0.375 -3.558 0.336 -3.561 0.327
0.004 0.25 5.0 3.24 6200 1.7 A -2.216 0.751 -3.364 0.739 -3.541 0.537 -3.553 0.422 -3.535 0.381 -3.536 0.375
0.004 0.25 5.0 3.24 6100 1.9 A -2.181 0.447 -3.333 0.433 -3.541 0.319 -3.571 0.255 -3.558 0.229 -3.56 0.223
0.004 0.25 5.0 3.24 6200 1.9 A -2.216 0.436 -3.362 0.431 -3.542 0.318 -3.556 0.252 -3.537 0.229 -3.538 0.224
0.004 0.25 5.0 3.44 5700 1.5 B -2.468 0.924 -3.725 0.769 -4.04 0.543 -4.125 0.43 -4.142 0.384 -4.156 0.366
0.004 0.25 5.0 3.44 5800 1.5 B -2.52 1.092 -3.757 0.943 -4.042 0.666 -4.112 0.525 -4.123 0.47 -4.135 0.451
0.004 0.25 5.0 3.44 5900 1.5 B -2.57 1.27 -3.789 1.137 -4.042 0.799 -4.097 0.618 -4.102 0.555 -4.112 0.536
0.004 0.25 5.0 3.44 6000 1.5 B -2.618 1.283 -3.82 1.171 -4.043 0.821 -4.082 0.63 -4.081 0.571 -4.088 0.556
0.004 0.25 5.0 3.44 6100 1.5 B -2.667 0.254 -3.844 0.244 -4.047 0.174 -4.074 0.135 -4.064 0.122 -4.067 0.119
0.004 0.25 5.0 3.44 5800 1.7 B -2.525 0.83 -3.757 0.713 -4.043 0.505 -4.113 0.398 -4.123 0.356 -4.134 0.342
0.004 0.25 5.0 3.44 5900 1.7 B -2.574 0.957 -3.789 0.847 -4.044 0.602 -4.1 0.473 -4.104 0.426 -4.112 0.412
0.004 0.25 5.0 3.44 6000 1.7 B -2.622 0.873 -3.818 0.788 -4.046 0.551 -4.086 0.425 -4.083 0.381 -4.089 0.369
0.004 0.25 5.0 3.44 5900 1.9 B -2.58 0.581 -3.789 0.51 -4.046 0.361 -4.101 0.283 -4.104 0.254 -4.112 0.245
0.004 0.25 6.0 3.5 5600 1.5 A -2.575 0.96 -3.854 0.767 -4.199 0.523 -4.299 0.404 -4.323 0.352 -4.34 0.332
0.004 0.25 6.0 3.5 5700 1.5 A -2.633 1.064 -3.888 0.89 -4.202 0.633 -4.287 0.501 -4.304 0.446 -4.319 0.423
0.004 0.25 6.0 3.5 5800 1.5 A -2.686 1.243 -3.921 1.077 -4.204 0.761 -4.274 0.596 -4.285 0.531 -4.297 0.507
0.004 0.25 6.0 3.5 5900 1.5 A -2.739 1.351 -3.954 1.211 -4.205 0.859 -4.259 0.67 -4.264 0.604 -4.273 0.583
0.004 0.25 6.0 3.5 6000 1.5 A -2.786 1.148 -3.983 1.048 -4.207 0.743 -4.246 0.578 -4.244 0.523 -4.25 0.509
0.004 0.25 6.0 3.5 6100 1.5 A -2.832 0.282 -4.007 0.271 -4.21 0.193 -4.236 0.149 -4.226 0.134 -4.23 0.13
0.004 0.25 6.0 3.5 5700 1.7 A -2.639 0.791 -3.889 0.649 -4.204 0.448 -4.289 0.356 -4.305 0.315 -4.318 0.298
0.004 0.25 6.0 3.5 5800 1.7 A -2.69 0.957 -3.921 0.825 -4.205 0.581 -4.275 0.453 -4.285 0.404 -4.296 0.387
0.004 0.25 6.0 3.5 5900 1.7 A -2.741 1.026 -3.953 0.912 -4.207 0.647 -4.262 0.505 -4.265 0.452 -4.274 0.437
0.004 0.25 6.0 3.5 6000 1.7 A -2.789 0.768 -3.981 0.696 -4.209 0.499 -4.249 0.391 -4.246 0.353 -4.251 0.342
0.004 0.25 6.0 3.5 5800 1.9 A -2.696 0.604 -3.921 0.509 -4.207 0.354 -4.277 0.277 -4.286 0.245 -4.296 0.234
0.004 0.25 6.0 3.5 5900 1.9 A -2.746 0.609 -3.952 0.534 -4.208 0.38 -4.264 0.298 -4.266 0.267 -4.274 0.258
0.004 0.25 7.0 3.73 5800 1.5 A -3.23 1.124 -4.489 0.974 -4.77 0.687 -4.838 0.538 -4.85 0.485 -4.862 0.467
0.004 0.25 7.0 3.73 5900 1.5 A -3.285 0.83 -4.52 0.722 -4.774 0.505 -4.826 0.388 -4.831 0.352 -4.84 0.34
0.008 0.25 3.0 2.39 6100 1.5 A -0.04 0.692 -1.205 0.642 -1.444 0.449 -1.478 0.351 -1.456 0.304 -1.455 0.298
0.008 0.25 3.0 2.39 6200 1.5 A -0.069 0.881 -1.227 0.835 -1.442 0.584 -1.463 0.443 -1.435 0.378 -1.433 0.377
0.008 0.25 3.0 2.39 6300 1.5 A -0.097 0.997 -1.251 0.949 -1.439 0.668 -1.447 0.511 -1.412 0.438 -1.41 0.435
0.008 0.25 3.0 2.39 6400 1.5 A -0.127 1.202 -1.274 1.153 -1.436 0.824 -1.428 0.64 -1.388 0.56 -1.386 0.559
0.008 0.25 3.0 2.39 6500 1.5 A -0.157 1.462 -1.295 1.386 -1.428 0.981 -1.407 0.757 -1.361 0.667 -1.358 0.668
0.008 0.25 3.0 2.39 6500 1.5 A -0.159 0.561 -1.295 0.56 -1.443 0.404 -1.426 0.314 -1.377 0.274 -1.372 0.277
0.008 0.25 3.0 2.39 6600 1.5 A -0.186 1.543 -1.311 1.52 -1.418 1.071 -1.385 0.83 -1.333 0.738 -1.33 0.737
0.008 0.25 3.0 2.39 6600 1.5 A -0.177 0.624 -1.31 0.625 -1.436 0.45 -1.407 0.356 -1.353 0.316 -1.348 0.32
0.008 0.25 3.0 2.39 6700 1.5 A -0.2 0.801 -1.328 0.797 -1.43 0.568 -1.388 0.437 -1.328 0.387 -1.324 0.395
0.008 0.25 3.0 2.39 6800 1.5 A -0.222 0.865 -1.345 0.856 -1.424 0.604 -1.368 0.463 -1.303 0.408 -1.299 0.417
0.008 0.25 3.0 2.39 6900 1.5 A -0.234 0.44 -1.361 0.44 -1.426 0.313 -1.359 0.24 -1.287 0.212 -1.283 0.219
0.008 0.25 3.0 2.39 6200 1.7 A -0.074 0.526 -1.227 0.493 -1.444 0.343 -1.466 0.258 -1.437 0.222 -1.433 0.219
0.008 0.25 3.0 2.39 6300 1.7 A -0.1 0.73 -1.25 0.701 -1.442 0.489 -1.45 0.368 -1.415 0.312 -1.412 0.31
0.008 0.25 3.0 2.39 6400 1.7 A -0.127 0.881 -1.273 0.854 -1.439 0.614 -1.433 0.478 -1.392 0.416 -1.389 0.415
0.008 0.25 3.0 2.39 6500 1.7 A -0.155 1.159 -1.294 1.121 -1.433 0.794 -1.413 0.612 -1.366 0.536 -1.363 0.54
0.008 0.25 3.0 2.39 6600 1.7 A -0.182 1.301 -1.313 1.312 -1.425 0.921 -1.392 0.707 -1.339 0.623 -1.336 0.628
0.008 0.25 3.0 2.39 6700 1.7 A -0.21 1.523 -1.328 1.4 -1.416 0.986 -1.37 0.757 -1.313 0.673 -1.309 0.674
0.008 0.25 3.0 2.39 6700 1.7 A -0.199 0.576 -1.328 0.583 -1.434 0.424 -1.392 0.332 -1.332 0.293 -1.327 0.3
0.008 0.25 3.0 2.39 6400 1.9 A -0.129 0.59 -1.272 0.574 -1.442 0.404 -1.437 0.313 -1.395 0.271 -1.391 0.27
0.008 0.25 3.0 2.39 6500 1.9 A -0.154 0.838 -1.293 0.822 -1.438 0.593 -1.419 0.461 -1.372 0.404 -1.368 0.406
0.008 0.25 3.0 2.39 6600 1.9 A -0.18 1.022 -1.313 1.043 -1.431 0.738 -1.399 0.568 -1.346 0.498 -1.342 0.502
0.008 0.25 3.0 2.39 6700 1.9 A -0.205 1.226 -1.329 1.168 -1.423 0.82 -1.378 0.626 -1.319 0.553 -1.315 0.559
0.008 0.25 3.0 2.59 6000 1.5 B -0.485 0.602 -1.687 0.548 -1.948 0.394 -1.993 0.311 -1.979 0.271 -1.981 0.262
0.008 0.25 3.0 2.59 6100 1.5 B -0.521 0.721 -1.712 0.673 -1.949 0.486 -1.98 0.382 -1.96 0.334 -1.961 0.326
0.008 0.25 3.0 2.59 6200 1.5 B -0.554 0.804 -1.737 0.761 -1.947 0.545 -1.965 0.438 -1.939 0.391 -1.939 0.385
0.008 0.25 3.0 2.59 6300 1.5 B -0.586 1.047 -1.762 1.006 -1.944 0.73 -1.947 0.575 -1.915 0.511 -1.915 0.509
0.008 0.25 3.0 2.59 6400 1.5 B -0.617 1.237 -1.785 1.195 -1.939 0.879 -1.928 0.684 -1.89 0.613 -1.889 0.614
0.008 0.25 3.0 2.59 6500 1.5 B -0.653 1.499 -1.808 1.405 -1.93 0.999 -1.904 0.775 -1.86 0.698 -1.859 0.699
0.008 0.25 3.0 2.59 6600 1.5 B -0.683 1.552 -1.825 1.42 -1.922 1.009 -1.883 0.783 -1.834 0.71 -1.833 0.708
0.008 0.25 3.0 2.59 6700 1.5 B -0.687 0.073 -1.84 0.076 -1.942 0.054 -1.896 0.041 -1.838 0.037 -1.835 0.038
0.008 0.25 3.0 2.59 6100 1.7 B -0.522 0.492 -1.711 0.455 -1.948 0.326 -1.98 0.254 -1.96 0.221 -1.96 0.214
0.008 0.25 3.0 2.59 6200 1.7 B -0.557 0.625 -1.737 0.59 -1.949 0.421 -1.968 0.327 -1.94 0.285 -1.939 0.281
0.008 0.25 3.0 2.59 6300 1.7 B -0.586 0.787 -1.761 0.761 -1.947 0.557 -1.951 0.442 -1.918 0.394 -1.917 0.392
0.008 0.25 3.0 2.59 6400 1.7 B -0.616 1.013 -1.784 0.983 -1.942 0.713 -1.933 0.56 -1.894 0.5 -1.893 0.502
0.008 0.25 3.0 2.59 6500 1.7 B -0.65 1.239 -1.808 1.184 -1.935 0.846 -1.91 0.657 -1.865 0.59 -1.864 0.593
0.008 0.25 3.0 2.59 6600 1.7 B -0.678 1.304 -1.826 1.227 -1.928 0.868 -1.89 0.67 -1.84 0.604 -1.839 0.608
0.008 0.25 3.0 2.59 6200 1.9 B -0.558 0.397 -1.736 0.371 -1.95 0.264 -1.969 0.204 -1.941 0.177 -1.939 0.173
0.008 0.25 3.0 2.59 6300 1.9 B -0.589 0.554 -1.76 0.532 -1.949 0.392 -1.954 0.314 -1.92 0.28 -1.918 0.277
0.008 0.25 3.0 2.59 6400 1.9 B -0.616 0.752 -1.783 0.735 -1.945 0.536 -1.937 0.422 -1.897 0.377 -1.895 0.378
0.008 0.25 3.0 2.59 6500 1.9 B -0.647 0.957 -1.807 0.933 -1.94 0.668 -1.916 0.519 -1.871 0.466 -1.869 0.47
0.008 0.25 3.0 2.59 6600 1.9 B -0.672 0.902 -1.826 0.881 -1.937 0.621 -1.9 0.477 -1.849 0.428 -1.847 0.434
0.008 0.25 3.0 2.79 6100 1.5 C -1.0 0.651 -2.222 0.598 -2.456 0.442 -2.484 0.358 -2.466 0.319 -2.468 0.31
0.008 0.25 3.0 2.79 6200 1.5 C -1.035 0.83 -2.247 0.778 -2.454 0.571 -2.469 0.458 -2.444 0.411 -2.445 0.401
0.008 0.25 3.0 2.79 6300 1.5 C -1.068 0.947 -2.273 0.906 -2.452 0.659 -2.452 0.522 -2.422 0.469 -2.422 0.466
0.008 0.25 3.0 2.79 6400 1.5 C -1.1 0.933 -2.296 0.9 -2.449 0.646 -2.435 0.506 -2.399 0.458 -2.399 0.457
0.008 0.25 3.0 2.79 6500 1.5 C -1.125 0.233 -2.312 0.229 -2.454 0.162 -2.43 0.124 -2.387 0.111 -2.385 0.111
0.008 0.25 3.0 2.79 6200 1.7 C -1.036 0.635 -2.247 0.599 -2.455 0.443 -2.47 0.356 -2.445 0.32 -2.446 0.313
0.008 0.25 3.0 2.79 6300 1.7 C -1.069 0.752 -2.271 0.726 -2.453 0.531 -2.454 0.421 -2.424 0.379 -2.424 0.375
0.008 0.25 3.0 2.79 6400 1.7 C -1.099 0.738 -2.294 0.719 -2.451 0.519 -2.439 0.405 -2.402 0.364 -2.402 0.364
0.008 0.25 3.0 2.79 6500 1.7 C -1.126 0.077 -2.312 0.075 -2.454 0.054 -2.43 0.042 -2.387 0.037 -2.385 0.038
0.008 0.25 3.0 2.79 6200 1.9 C -1.035 0.43 -2.245 0.412 -2.455 0.305 -2.47 0.246 -2.445 0.221 -2.445 0.216
0.008 0.25 3.0 2.79 6300 1.9 C -1.068 0.525 -2.27 0.508 -2.455 0.374 -2.456 0.298 -2.425 0.268 -2.425 0.265
0.008 0.25 3.0 2.79 6400 1.9 C -1.097 0.318 -2.292 0.304 -2.455 0.22 -2.444 0.172 -2.407 0.154 -2.405 0.153
0.008 0.25 4.0 2.81 5900 1.5 A -0.976 0.614 -2.208 0.547 -2.494 0.388 -2.552 0.305 -2.546 0.264 -2.551 0.254
0.008 0.25 4.0 2.81 6000 1.5 A -1.02 0.759 -2.238 0.688 -2.497 0.493 -2.539 0.388 -2.526 0.339 -2.529 0.329
0.008 0.25 4.0 2.81 6100 1.5 A -1.057 0.823 -2.265 0.763 -2.496 0.563 -2.525 0.454 -2.506 0.407 -2.508 0.398
0.008 0.25 4.0 2.81 6200 1.5 A -1.092 1.055 -2.291 1.002 -2.494 0.726 -2.509 0.575 -2.484 0.516 -2.485 0.512
0.008 0.25 4.0 2.81 6300 1.5 A -1.131 1.355 -2.319 1.28 -2.489 0.911 -2.487 0.707 -2.456 0.634 -2.457 0.632
0.008 0.25 4.0 2.81 6400 1.5 A -1.163 1.472 -2.339 1.379 -2.483 0.979 -2.469 0.759 -2.433 0.683 -2.433 0.681
0.008 0.25 4.0 2.81 6500 1.5 A -1.198 1.524 -2.361 1.409 -2.477 0.997 -2.447 0.77 -2.405 0.697 -2.405 0.696
0.008 0.25 4.0 2.81 6000 1.7 A -1.026 0.508 -2.24 0.464 -2.497 0.332 -2.54 0.26 -2.526 0.226 -2.528 0.218
0.008 0.25 4.0 2.81 6100 1.7 A -1.061 0.629 -2.265 0.582 -2.498 0.417 -2.527 0.328 -2.508 0.294 -2.509 0.286
0.008 0.25 4.0 2.81 6200 1.7 A -1.093 0.796 -2.289 0.757 -2.496 0.556 -2.512 0.445 -2.486 0.398 -2.487 0.393
0.008 0.25 4.0 2.81 6300 1.7 A -1.129 1.055 -2.317 1.014 -2.493 0.733 -2.493 0.576 -2.461 0.516 -2.461 0.515
0.008 0.25 4.0 2.81 6400 1.7 A -1.159 1.191 -2.338 1.138 -2.489 0.806 -2.475 0.622 -2.438 0.562 -2.438 0.563
0.008 0.25 4.0 2.81 6500 1.7 A -1.192 1.228 -2.361 1.164 -2.483 0.825 -2.455 0.637 -2.412 0.574 -2.411 0.576
0.008 0.25 4.0 2.81 6100 1.9 A -1.063 0.381 -2.264 0.355 -2.499 0.254 -2.528 0.198 -2.508 0.175 -2.508 0.17
0.008 0.25 4.0 2.81 6200 1.9 A -1.095 0.545 -2.288 0.519 -2.498 0.382 -2.515 0.306 -2.488 0.274 -2.488 0.269
0.008 0.25 4.0 2.81 6300 1.9 A -1.129 0.773 -2.315 0.75 -2.496 0.546 -2.497 0.43 -2.464 0.385 -2.464 0.384
0.008 0.25 4.0 2.81 6400 1.9 A -1.156 0.873 -2.336 0.848 -2.493 0.612 -2.482 0.479 -2.444 0.43 -2.443 0.431
0.008 0.25 4.0 2.81 6500 1.9 A -1.185 0.386 -2.356 0.383 -2.495 0.275 -2.471 0.213 -2.426 0.19 -2.423 0.192
0.008 0.25 4.0 3.01 6000 1.5 B -1.496 0.683 -2.747 0.615 -3.003 0.447 -3.044 0.358 -3.033 0.318 -3.037 0.307
0.008 0.25 4.0 3.01 6100 1.5 B -1.535 0.867 -2.774 0.795 -3.003 0.58 -3.03 0.463 -3.012 0.414 -3.015 0.404
0.008 0.25 4.0 3.01 6200 1.5 B -1.578 0.994 -2.804 0.933 -3.002 0.676 -3.011 0.534 -2.988 0.48 -2.99 0.474
0.008 0.25 4.0 3.01 6300 1.5 B -1.609 0.92 -2.826 0.88 -3.0 0.633 -2.997 0.496 -2.969 0.447 -2.97 0.444
0.008 0.25 4.0 3.01 6400 1.5 B -1.633 0.176 -2.843 0.167 -3.006 0.12 -2.993 0.093 -2.957 0.084 -2.956 0.084
0.008 0.25 4.0 3.01 6100 1.7 B -1.538 0.642 -2.774 0.598 -3.004 0.44 -3.031 0.353 -3.013 0.316 -3.015 0.308
0.008 0.25 4.0 3.01 6200 1.7 B -1.578 0.783 -2.803 0.744 -3.003 0.542 -3.014 0.43 -2.989 0.386 -2.991 0.38
0.008 0.25 4.0 3.01 6300 1.7 B -1.608 0.67 -2.824 0.649 -3.003 0.47 -3.002 0.369 -2.972 0.332 -2.972 0.329
0.008 0.25 4.0 3.01 6100 1.9 B -1.54 0.392 -2.773 0.377 -3.004 0.278 -3.031 0.222 -3.013 0.199 -3.015 0.194
0.008 0.25 4.0 3.01 6200 1.9 B -1.579 0.515 -2.802 0.498 -3.005 0.366 -3.016 0.292 -2.991 0.263 -2.992 0.258
0.008 0.25 4.0 3.21 5700 1.5 C -1.802 0.986 -3.155 0.771 -3.5 0.519 -3.583 0.412 -3.596 0.364 -3.609 0.345
0.008 0.25 4.0 3.21 5800 1.5 C -1.855 1.127 -3.189 0.939 -3.502 0.658 -3.57 0.517 -3.577 0.459 -3.588 0.439
0.008 0.25 4.0 3.21 5900 1.5 C -1.912 1.286 -3.222 1.081 -3.504 0.754 -3.556 0.586 -3.556 0.522 -3.566 0.505
0.008 0.25 4.0 3.21 6000 1.5 C -1.967 1.358 -3.255 1.198 -3.504 0.834 -3.541 0.643 -3.535 0.575 -3.542 0.56
0.008 0.25 4.0 3.21 6100 1.5 C -2.015 1.014 -3.283 0.923 -3.507 0.649 -3.53 0.5 -3.516 0.448 -3.52 0.439
0.008 0.25 4.0 3.21 6200 1.5 C -2.055 0.153 -3.312 0.157 -3.512 0.117 -3.52 0.093 -3.497 0.084 -3.499 0.083
0.008 0.25 4.0 3.21 5800 1.7 C -1.866 0.801 -3.189 0.649 -3.503 0.451 -3.572 0.356 -3.577 0.315 -3.587 0.301
0.008 0.25 4.0 3.21 5900 1.7 C -1.916 0.942 -3.222 0.815 -3.506 0.573 -3.559 0.448 -3.558 0.398 -3.566 0.384
0.008 0.25 4.0 3.21 6000 1.7 C -1.969 0.971 -3.253 0.863 -3.507 0.604 -3.545 0.467 -3.537 0.418 -3.543 0.408
0.008 0.25 4.0 3.21 6100 1.7 C -2.023 0.313 -3.282 0.309 -3.51 0.223 -3.533 0.174 -3.517 0.155 -3.521 0.152
0.008 0.25 5.0 3.14 5900 1.5 A -1.764 0.691 -3.03 0.594 -3.312 0.427 -3.367 0.343 -3.363 0.303 -3.369 0.291
0.008 0.25 5.0 3.14 6000 1.5 A -1.803 0.852 -3.059 0.763 -3.315 0.558 -3.355 0.449 -3.344 0.4 -3.349 0.388
0.008 0.25 5.0 3.14 6100 1.5 A -1.845 0.995 -3.088 0.915 -3.314 0.663 -3.339 0.526 -3.323 0.471 -3.326 0.461
0.008 0.25 5.0 3.14 6200 1.5 A -1.889 1.097 -3.119 1.03 -3.312 0.738 -3.32 0.578 -3.297 0.52 -3.3 0.514
0.008 0.25 5.0 3.14 6300 1.5 A -1.92 0.87 -3.139 0.837 -3.313 0.599 -3.309 0.466 -3.28 0.421 -3.282 0.418
0.008 0.25 5.0 3.14 6000 1.7 A -1.808 0.604 -3.06 0.554 -3.315 0.402 -3.355 0.321 -3.344 0.286 -3.348 0.277
0.008 0.25 5.0 3.14 6100 1.7 A -1.847 0.75 -3.087 0.7 -3.316 0.511 -3.341 0.408 -3.324 0.366 -3.327 0.357
0.008 0.25 5.0 3.14 6200 1.7 A -1.889 0.847 -3.117 0.806 -3.315 0.584 -3.324 0.46 -3.3 0.414 -3.302 0.408
0.008 0.25 5.0 3.14 6300 1.7 A -1.914 0.382 -3.136 0.371 -3.318 0.271 -3.317 0.212 -3.287 0.191 -3.287 0.188
0.008 0.25 5.0 3.14 6100 1.9 A -1.85 0.468 -3.088 0.447 -3.317 0.332 -3.343 0.266 -3.325 0.239 -3.327 0.233
0.008 0.25 5.0 3.14 6200 1.9 A -1.889 0.496 -3.115 0.483 -3.317 0.355 -3.328 0.282 -3.303 0.254 -3.304 0.25
0.008 0.25 5.0 3.34 5600 1.5 B -2.04 1.059 -3.431 0.793 -3.808 0.533 -3.906 0.413 -3.926 0.359 -3.943 0.338
0.008 0.25 5.0 3.34 5700 1.5 B -2.112 1.188 -3.472 0.951 -3.812 0.664 -3.893 0.525 -3.905 0.464 -3.919 0.441
0.008 0.25 5.0 3.34 5800 1.5 B -2.166 1.323 -3.503 1.095 -3.814 0.766 -3.881 0.601 -3.888 0.533 -3.899 0.51
0.008 0.25 5.0 3.34 5900 1.5 B -2.226 1.352 -3.537 1.156 -3.816 0.812 -3.868 0.633 -3.867 0.566 -3.876 0.546
0.008 0.25 5.0 3.34 6000 1.5 B -2.28 1.055 -3.567 0.93 -3.819 0.658 -3.856 0.511 -3.849 0.458 -3.855 0.447
0.008 0.25 5.0 3.34 6100 1.5 B -2.332 0.297 -3.595 0.294 -3.822 0.212 -3.845 0.166 -3.83 0.149 -3.833 0.145
0.008 0.25 5.0 3.34 5700 1.7 B -2.121 0.853 -3.472 0.66 -3.813 0.448 -3.895 0.35 -3.906 0.307 -3.919 0.291
0.008 0.25 5.0 3.34 5800 1.7 B -2.172 0.944 -3.503 0.785 -3.816 0.548 -3.883 0.431 -3.889 0.38 -3.899 0.364
0.008 0.25 5.0 3.34 5900 1.7 B -2.229 0.945 -3.535 0.812 -3.818 0.573 -3.871 0.448 -3.869 0.399 -3.877 0.385
0.008 0.25 5.0 3.34 6000 1.7 B -2.286 0.588 -3.567 0.528 -3.821 0.372 -3.858 0.29 -3.849 0.26 -3.855 0.253
0.008 0.25 6.0 3.4 5500 1.5 A -2.128 0.93 -3.557 0.711 -3.967 0.462 -4.08 0.377 -4.107 0.325 -4.126 0.303
0.008 0.25 6.0 3.4 5600 1.5 A -2.206 1.075 -3.594 0.807 -3.971 0.552 -4.069 0.436 -4.089 0.382 -4.105 0.359
0.008 0.25 6.0 3.4 5700 1.5 A -2.278 1.039 -3.631 0.811 -3.975 0.564 -4.058 0.448 -4.07 0.397 -4.083 0.375
0.008 0.25 6.0 3.4 5800 1.5 A -2.347 0.817 -3.666 0.664 -3.978 0.464 -4.046 0.368 -4.051 0.326 -4.061 0.311
0.008 0.25 6.0 3.4 5900 1.5 A -2.403 0.718 -3.699 0.614 -3.981 0.438 -4.034 0.348 -4.032 0.311 -4.039 0.3
0.008 0.25 6.0 3.4 6000 1.5 A -2.446 0.713 -3.73 0.634 -3.983 0.451 -4.021 0.355 -4.012 0.317 -4.018 0.307
0.008 0.25 6.0 3.4 6100 1.5 A -2.495 0.494 -3.759 0.462 -3.985 0.33 -4.008 0.258 -3.992 0.232 -3.996 0.226
0.008 0.25 6.0 3.4 6200 1.5 A -2.524 0.069 -3.785 0.075 -3.988 0.056 -3.997 0.045 -3.975 0.041 -3.977 0.04
0.008 0.25 6.0 3.4 5600 1.7 A -2.207 0.444 -3.595 0.347 -3.975 0.237 -4.073 0.186 -4.092 0.162 -4.107 0.152
0.008 0.25 6.0 3.4 5700 1.7 A -2.282 0.704 -3.631 0.541 -3.977 0.37 -4.06 0.291 -4.071 0.255 -4.084 0.241
0.008 0.25 6.0 3.4 5800 1.7 A -2.347 0.559 -3.664 0.443 -3.978 0.305 -4.047 0.239 -4.051 0.21 -4.061 0.201
0.008 0.25 6.0 3.4 5900 1.7 A -2.391 0.501 -3.684 0.413 -3.971 0.285 -4.026 0.204 -4.024 0.179 -4.031 0.172
0.008 0.25 6.0 3.4 6000 1.7 A -2.454 0.493 -3.73 0.447 -3.983 0.318 -4.021 0.251 -4.011 0.224 -4.017 0.217
0.008 0.25 6.0 3.4 6100 1.7 A -2.501 0.134 -3.758 0.14 -3.984 0.101 -4.007 0.078 -3.991 0.07 -3.995 0.068
0.008 0.25 7.0 3.63 5600 1.5 A -2.737 1.2 -4.158 0.905 -4.535 0.62 -4.632 0.49 -4.653 0.434 -4.671 0.411
0.008 0.25 7.0 3.63 5700 1.5 A -2.807 1.276 -4.197 1.027 -4.54 0.716 -4.62 0.563 -4.635 0.501 -4.649 0.478
0.008 0.25 7.0 3.63 5800 1.5 A -2.871 1.24 -4.232 1.021 -4.543 0.709 -4.608 0.553 -4.616 0.497 -4.628 0.478
0.008 0.25 7.0 3.63 5900 1.5 A -2.937 0.772 -4.264 0.656 -4.547 0.452 -4.598 0.348 -4.598 0.31 -4.606 0.299
0.008 0.25 7.0 3.63 5700 1.7 A -2.812 0.82 -4.195 0.628 -4.542 0.425 -4.624 0.332 -4.637 0.295 -4.65 0.28
0.008 0.25 7.0 3.63 5800 1.7 A -2.879 0.721 -4.229 0.575 -4.545 0.392 -4.612 0.304 -4.618 0.269 -4.629 0.258
0.02 0.28 3.0 2.32 6200 1.5 A 0.212 0.727 -1.061 0.621 -1.316 0.424 -1.335 0.321 -1.301 0.271 -1.298 0.266
0.02 0.28 3.0 2.32 6300 1.5 A 0.175 0.892 -1.087 0.771 -1.314 0.526 -1.318 0.41 -1.278 0.356 -1.275 0.352
0.02 0.28 3.0 2.32 6400 1.5 A 0.135 1.11 -1.112 0.98 -1.309 0.687 -1.3 0.531 -1.253 0.462 -1.25 0.461
0.02 0.28 3.0 2.32 6500 1.5 A 0.094 1.328 -1.136 1.179 -1.302 0.813 -1.278 0.622 -1.225 0.544 -1.222 0.547
0.02 0.28 3.0 2.32 6300 1.7 A 0.167 0.396 -1.085 0.337 -1.317 0.231 -1.324 0.179 -1.282 0.157 -1.277 0.154
0.02 0.28 3.0 2.32 6400 1.7 A 0.135 0.645 -1.11 0.578 -1.314 0.407 -1.307 0.315 -1.259 0.274 -1.254 0.273
0.02 0.28 3.0 2.32 6500 1.7 A 0.097 0.876 -1.135 0.789 -1.309 0.553 -1.287 0.425 -1.232 0.371 -1.228 0.374
0.02 0.28 3.0 2.52 6000 1.5 B -0.172 0.502 -1.511 0.413 -1.818 0.286 -1.864 0.223 -1.845 0.193 -1.846 0.186
0.02 0.28 3.0 2.52 6100 1.5 B -0.227 0.731 -1.542 0.61 -1.819 0.425 -1.85 0.329 -1.824 0.285 -1.824 0.278
0.02 0.28 3.0 2.52 6200 1.5 B -0.274 0.903 -1.572 0.787 -1.818 0.566 -1.833 0.45 -1.8 0.398 -1.8 0.393
0.02 0.28 3.0 2.52 6300 1.5 B -0.314 1.065 -1.597 0.943 -1.815 0.669 -1.816 0.525 -1.778 0.467 -1.778 0.465
0.02 0.28 3.0 2.52 6400 1.5 B -0.355 1.215 -1.622 1.081 -1.811 0.758 -1.797 0.59 -1.754 0.526 -1.753 0.528
0.02 0.28 3.0 2.52 6500 1.5 B -0.394 1.268 -1.644 1.123 -1.806 0.776 -1.779 0.596 -1.729 0.533 -1.728 0.536
0.02 0.28 3.0 2.52 6200 1.7 B -0.278 0.539 -1.57 0.46 -1.82 0.33 -1.836 0.263 -1.803 0.233 -1.801 0.229
0.02 0.28 3.0 2.52 6300 1.7 B -0.314 0.666 -1.594 0.591 -1.819 0.423 -1.822 0.334 -1.783 0.296 -1.781 0.294
0.02 0.28 3.0 2.52 6400 1.7 B -0.353 0.79 -1.619 0.711 -1.816 0.503 -1.805 0.391 -1.76 0.348 -1.758 0.349
0.02 0.28 3.0 2.52 6500 1.7 B -0.389 0.23 -1.638 0.219 -1.817 0.154 -1.795 0.118 -1.743 0.104 -1.739 0.106
0.02 0.28 3.0 2.72 6000 1.5 C -0.65 0.534 -2.021 0.455 -2.325 0.325 -2.367 0.26 -2.349 0.23 -2.352 0.223
0.02 0.28 3.0 2.72 6100 1.5 C -0.699 0.649 -2.05 0.563 -2.326 0.406 -2.354 0.325 -2.33 0.29 -2.331 0.284
0.02 0.28 3.0 2.72 6200 1.5 C -0.751 0.788 -2.081 0.694 -2.325 0.498 -2.337 0.395 -2.306 0.353 -2.307 0.348
0.02 0.28 3.0 2.72 6300 1.5 C -0.789 0.669 -2.104 0.603 -2.326 0.431 -2.325 0.338 -2.288 0.301 -2.288 0.299
0.02 0.28 3.0 2.72 6400 1.5 C -0.827 0.053 -2.124 0.046 -2.327 0.032 -2.315 0.024 -2.272 0.022 -2.27 0.022
0.02 0.28 3.0 2.72 6200 1.7 C -0.75 0.34 -2.08 0.306 -2.328 0.222 -2.341 0.176 -2.309 0.157 -2.309 0.154
0.02 0.28 4.0 2.74 5900 1.5 A -0.66 0.615 -2.036 0.502 -2.367 0.346 -2.423 0.269 -2.411 0.231 -2.415 0.223
0.02 0.28 4.0 2.74 6000 1.5 A -0.709 0.734 -2.064 0.604 -2.368 0.421 -2.411 0.332 -2.392 0.293 -2.395 0.284
0.02 0.28 4.0 2.74 6100 1.5 A -0.761 0.894 -2.093 0.76 -2.367 0.544 -2.395 0.433 -2.371 0.385 -2.372 0.377
0.02 0.28 4.0 2.74 6200 1.5 A -0.808 1.072 -2.122 0.94 -2.366 0.667 -2.379 0.525 -2.348 0.467 -2.349 0.463
0.02 0.28 4.0 2.74 6300 1.5 A -0.857 1.226 -2.151 1.08 -2.362 0.759 -2.359 0.59 -2.322 0.526 -2.323 0.525
0.02 0.28 4.0 2.74 6400 1.5 A -0.895 1.041 -2.172 0.927 -2.362 0.646 -2.347 0.498 -2.304 0.444 -2.303 0.446
0.02 0.28 4.0 2.74 6100 1.7 A -0.762 0.448 -2.093 0.384 -2.37 0.275 -2.399 0.219 -2.373 0.194 -2.374 0.189
0.02 0.28 4.0 2.74 6200 1.7 A -0.809 0.612 -2.119 0.531 -2.369 0.38 -2.384 0.3 -2.352 0.266 -2.352 0.262
0.02 0.28 4.0 2.74 6300 1.7 A -0.854 0.652 -2.147 0.584 -2.368 0.417 -2.368 0.326 -2.33 0.29 -2.329 0.289
0.02 0.28 4.0 2.94 5900 1.5 B -1.137 0.547 -2.538 0.436 -2.87 0.304 -2.925 0.241 -2.916 0.212 -2.921 0.205
0.02 0.28 4.0 2.94 6000 1.5 B -1.183 0.614 -2.572 0.532 -2.874 0.379 -2.914 0.301 -2.897 0.267 -2.901 0.26
0.02 0.28 4.0 2.94 6100 1.5 B -1.234 0.619 -2.602 0.55 -2.876 0.395 -2.901 0.313 -2.878 0.279 -2.88 0.273
0.02 0.28 4.0 2.94 6200 1.5 B -1.278 0.284 -2.628 0.269 -2.878 0.194 -2.89 0.152 -2.86 0.136 -2.861 0.134
0.02 0.28 4.0 3.14 6000 1.5 C -1.678 0.06 -3.076 0.05 -3.376 0.034 -3.415 0.026 -3.4 0.023 -3.404 0.023
0.02 0.28 5.0 3.07 5800 1.5 A -1.383 0.537 -2.818 0.409 -3.18 0.282 -3.249 0.223 -3.247 0.195 -3.254 0.188
0.02 0.28 5.0 3.07 5900 1.5 A -1.441 0.637 -2.852 0.524 -3.183 0.369 -3.238 0.292 -3.228 0.257 -3.233 0.249
0.02 0.28 5.0 3.07 6000 1.5 A -1.491 0.673 -2.885 0.584 -3.187 0.416 -3.226 0.33 -3.209 0.292 -3.213 0.285
0.02 0.28 5.0 3.07 6100 1.5 A -1.543 0.51 -2.914 0.461 -3.188 0.334 -3.213 0.265 -3.19 0.236 -3.192 0.231
0.02 0.28 6.0 3.33 5800 1.5 A -2.01 0.06 -3.481 0.044 -3.85 0.029 -3.918 0.022 -3.917 0.019 -3.925 0.018
0.03 0.28 4.0 2.68 6000 1.5 A -0.493 0.737 -1.895 0.583 -2.226 0.41 -2.272 0.326 -2.252 0.287 -2.253 0.279
0.03 0.28 4.0 2.68 6100 1.5 A -0.552 0.911 -1.927 0.739 -2.227 0.519 -2.258 0.41 -2.231 0.364 -2.232 0.357
0.03 0.28 4.0 2.68 6200 1.5 A -0.604 1.055 -1.958 0.89 -2.225 0.621 -2.241 0.484 -2.208 0.429 -2.208 0.426
0.03 0.28 4.0 2.68 6300 1.5 A -0.649 0.835 -1.982 0.716 -2.226 0.498 -2.229 0.385 -2.189 0.342 -2.188 0.341


==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
